Radio/gamma-ray time delay in the parsec-scale cores of active galactic nuclei

We report the detection of a non-zero time delay between radio emission measured by the VLBA at 15.4 GHz and gamma-ray radiation (gamma-ray leads radio) registered by the Large Area Telescope (LAT) on board the Fermi Gamma-Ray Space Telescope for a sample of 183 radio and gamma-ray bright active galactic nuclei (AGNs). For the correlation analysis we used 100 MeV - 100 GeV gamma-ray photon fluxes, taken from monthly binned measurements from the first Fermi LAT catalog, and 15.4 GHz radio flux densities from the MOJAVE VLBA program. The correlation is most pronounced if the core flux density is used, strongly indicating that the gamma-ray emission is generated within the compact region of the 15 GHz VLBA core. Determining the Pearson's r and Kendall's tau correlation coefficients for different time lags, we find that for the majority of sources the radio/gamma-ray delay ranges from 1 to 8 months in the observer's frame and peaks at about 1.2 months in the source's frame. We interpret the primary source of the time delay to be synchrotron opacity in the nuclear region.

==> datafile1.txt <==
Title: Radio/Gamma-ray Time Delay in the Parsec-Scale Cores of 
       Active Galactic Nuclei  
Authors: Pushkarev A.B., Kovalev Y.Y., Lister M.L. 
Table: LAT-detected MOJAVE AGNs
===========================================================================
Byte-by-byte Description of file: datafile1.txt
---------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
---------------------------------------------------------------------------
   1-  8 A8     ---   VLBI   IAU name (B1950) of VLBI association
  10- 23 A14    ---   AName  Alternative name
  25- 41 A17    ---   1FGL   First Fermi LAT catalog name
  43- 47 F5.3   ---   z      ? Redshift
  49- 74 A26    ---   zref   Redshift reference (1)
---------------------------------------------------------------------------
Note (1): 
    Abdo et al., 2010c, ApJ, 715, 429;
    Bramel et al., 2005, ApJ, 629, 108;
    Healey et al., 2008, ApJS, 175, 97;
    Hutchings & Neff, 1992, AJ, 104, 1;
    Lawrence et al., 1996, ApJS, 107, 541;
    Tornikoski et al., 2001, AJ, 121, 1306;
    Veron-Cetty & Veron, 2010, VizieR On-line Data Catalog: VII/258.
---------------------------------------------------------------------------
0003+380                1FGL J0005.7+3815 0.229 Abdo et al. (2010c)       
0015-054                1FGL J0017.4-0510 0.227 Abdo et al. (2010c)       
0048-071 OB -082        1FGL J0051.1-0649 1.975 Abdo et al. (2010c)       
0048-097                1FGL J0050.6-0928                                 
0059+581                1FGL J0102.8+5827 0.644 Abdo et al. (2010c)       
0106+013 4C +01.02      1FGL J0108.6+0135 2.107 Abdo et al. (2010c)       
0106+678 4C +67.04      1FGL J0110.0+6806 0.290 Abdo et al. (2010c)       
0109+224                1FGL J0112.0+2247 0.265 Abdo et al. (2010c)       
0110+318 4C +31.03      1FGL J0112.9+3207 0.603 Abdo et al. (2010c)       
0113-118                1FGL J0115.5-1132 0.672 Abdo et al. (2010c)       
0116-219 OC -228        1FGL J0118.7-2137 1.165 Abdo et al. (2010c)       
0118-272 OC -230.4      1FGL J0120.5-2700 0.557 Abdo et al. (2010c)       
0130-171 OC -150        1FGL J0132.6-1655 1.020 Abdo et al. (2010c)       
0133+476 OC 457         1FGL J0137.0+4751 0.859 Abdo et al. (2010c)       
0141+268                1FGL J0144.6+2703                                 
0142-278 OC -270        1FGL J0144.9-2732 1.148 Abdo et al. (2010c)       
0202+149 4C +15.05      1FGL J0204.5+1516 0.405 Abdo et al. (2010c)       
0202+319                1FGL J0205.3+3217 1.466 Abdo et al. (2010c)       
0202-172                1FGL J0205.0-1702 1.740 Abdo et al. (2010c)       
0212+735                1FGL J0217.8+7353 2.367 Abdo et al. (2010c)       
0214+083                1FGL J0217.2+0834 1.400 Veron-Cetty & Veron (2010)
0215+015 OD 026         1FGL J0217.9+0144 1.715 Abdo et al. (2010c)       
0219+428 3C 66A         1FGL J0222.6+4302 0.444 Bramel et al. (2005)      
0234+285 4C 28.07       1FGL J0237.9+2848 1.213 Abdo et al. (2010c)       
0235+164                1FGL J0238.6+1637 0.940 Abdo et al. (2010c)       
0250-225 OD -283        1FGL J0252.8-2219 1.427 Abdo et al. (2010c)       
0300+470 4C +47.08      1FGL J0303.1+4711                                 
0301-243                1FGL J0303.5-2406 0.260 Abdo et al. (2010c)       
0305+039 3C 78          1FGL J0308.3+0403 0.029 Abdo et al. (2010c)       
0316+413 3C 84          1FGL J0319.7+4130 0.018 Abdo et al. (2010c)       
0336-019 CTA 26         1FGL J0339.2-0143 0.852 Abdo et al. (2010c)       
0346+800                1FGL J0354.6+8009                                 
0347-211 OE -280        1FGL J0349.9-2104 2.944 Abdo et al. (2010c)       
0403-132                1FGL J0405.6-1309 0.571 Abdo et al. (2010c)       
0414-189                1FGL J0416.5-1851 1.536 Abdo et al. (2010c)       
0415+379 3C 111         1FGL J0419.0+3811 0.049 Abdo et al. (2010c)       
0420-014                1FGL J0423.2-0118 0.915 Abdo et al. (2010c)       
0422+004                1FGL J0424.8+0036                                 
0430+289                1FGL J0433.5+2905                                 
0440-003 NRAO 190       1FGL J0442.7-0019 0.844 Abdo et al. (2010c)       
0446+112                1FGL J0448.6+1118                                 
0451-282 OF -285        1FGL J0453.2-2805 2.559 Abdo et al. (2010c)       
0454-234                1FGL J0457.0-2325 1.003 Abdo et al. (2010c)       
0458-020                1FGL J0501.0-0200 2.291 Abdo et al. (2010c)       
0506+056                1FGL J0509.3+0540                                 
0518+211                1FGL J0521.7+2114                                 
0528+134                1FGL J0531.0+1331 2.070 Abdo et al. (2010c)       
0529+075 OG 050         1FGL J0532.9+0733 1.254 Abdo et al. (2010c)       
0529+483                1FGL J0533.0+4825 1.162 Abdo et al. (2010c)       
0605-085 OC -010        1FGL J0608.2-0837 0.872 Abdo et al. (2010c)       
0605-153 PMN J0608-1520 1FGL J0608.0-1521                                 
0609+413                1FGL J0612.7+4120                                 
0640+090                1FGL J0643.2+0859                                 
0648-165                1FGL J0650.6-1635                                 
0650+453                1FGL J0654.3+4514 0.933 Abdo et al. (2010c)       
0650+507                1FGL J0654.4+5042                                 
0707+476                1FGL J0711.4+4731 1.292 Veron-Cetty & Veron (2010)
0710+196                1FGL J0714.0+1935 0.534 Abdo et al. (2010c)       
0716+332                1FGL J0719.3+3306 0.779 Abdo et al. (2010c)       
0716+714                1FGL J0721.9+7120 0.310 Abdo et al. (2010c)       
0722+145 4C +14.23      1FGL J0725.3+1431 1.038 Abdo et al. (2010c)       
0723-008                1FGL J0725.9-0053 0.127 Abdo et al. (2010c)       
0727-115                1FGL J0730.3-1141 1.591 Abdo et al. (2010c)       
0735+178 OI 158         1FGL J0738.2+1741 0.424 Abdo et al. (2010c)       
0736+017 OI 061         1FGL J0739.1+0138 0.191 Abdo et al. (2010c)       
0748+126                1FGL J0750.6+1235 0.889 Abdo et al. (2010c)       
0754+100                1FGL J0757.2+0956 0.266 Abdo et al. (2010c)       
0805-077                1FGL J0808.2-0750 1.837 Abdo et al. (2010c)       
0808+019                1FGL J0811.2+0148 1.148 Abdo et al. (2010c)       
0814+425 OJ 425         1FGL J0818.2+4222 0.245 Lawrence et al. (1996)    
0823+033                1FGL J0825.9+0309 0.506 Abdo et al. (2010c)       
0823-223                1FGL J0825.8-2230 0.910 Abdo et al. (2010c)       
0827+243 OJ 248         1FGL J0830.5+2407 0.940 Abdo et al. (2010c)       
0829+046 OJ 049         1FGL J0831.6+0429 0.174 Abdo et al. (2010c)       
0836+710 4C +71.07      1FGL J0842.2+7054 2.218 Abdo et al. (2010c)       
0838+133 3C 207         1FGL J0840.8+1310 0.681 Abdo et al. (2010c)       
0847-120                1FGL J0850.0-1213 0.566 Abdo et al. (2010c)       
0851+202 OJ 287         1FGL J0854.8+2006 0.306 Abdo et al. (2010c)       
0854-108                1FGL J0856.6-1105                                 
0906+015 4C +01.24      1FGL J0909.0+0126 1.024 Abdo et al. (2010c)       
0917+449                1FGL J0920.9+4441 2.190 Abdo et al. (2010c)       
0917+624                1FGL J0919.6+6216 1.446 Abdo et al. (2010c)       
0946+006                1FGL J0949.0+0021 0.585 Abdo et al. (2010c)       
0953+254 OK 290         1FGL J0956.9+2513 0.712 Abdo et al. (2010c)       
0954+658                1FGL J1000.1+6539 0.367 Abdo et al. (2010c)       
1011+496 7C 1011+4941   1FGL J1015.1+4927 0.200 Abdo et al. (2010c)       
1013+054                1FGL J1016.1+0514 1.713 Abdo et al. (2010c)       
1030+611                1FGL J1033.8+6048 1.401 Abdo et al. (2010c)       
1055+018 4C +01.28      1FGL J1058.4+0134 0.888 Abdo et al. (2010c)       
1055+567 7C 1055+5644   1FGL J1058.6+5628 0.143 Abdo et al. (2010c)       
1101+384 Mrk 421        1FGL J1104.4+3812 0.030 Abdo et al. (2010c)       
1118-056 PKS 1118-05    1FGL J1121.5-0554 1.297 Abdo et al. (2010c)       
1124-186                1FGL J1126.8-1854 1.048 Abdo et al. (2010c)       
1127-145                1FGL J1130.2-1447 1.184 Abdo et al. (2010c)       
1156+295 4C +29.45      1FGL J1159.4+2914 0.729 Abdo et al. (2010c)       
1215+303 ON 325         1FGL J1217.7+3007 0.130 Abdo et al. (2010c)       
1219+044                1FGL J1222.5+0415 0.965 Abdo et al. (2010c)       
1219+285 W Comae        1FGL J1221.5+2814 0.102 Abdo et al. (2010c)       
1222+216 4C +21.35      1FGL J1224.7+2121 0.435 Abdo et al. (2010c)       
1226+023 3C 273         1FGL J1229.1+0203 0.158 Abdo et al. (2010c)       
1228+126 M87            1FGL J1230.8+1223 0.004 Abdo et al. (2010c)       
1236+049                1FGL J1239.5+0443 1.761 Abdo et al. (2010c)       
1244-255                1FGL J1246.7-2545 0.633 Abdo et al. (2010c)       
1250+532                1FGL J1253.0+5301                                 
1253-055 3C 279         1FGL J1256.2-0547 0.536 Abdo et al. (2010c)       
1308+326                1FGL J1310.6+3222 0.997 Abdo et al. (2010c)       
1310+487                1FGL J1312.4+4827 0.501 Abdo et al. (2010c)       
1324+224                1FGL J1326.6+2213 1.400 Abdo et al. (2010c)       
1329-049 OP -050        1FGL J1331.9-0506 2.150 Abdo et al. (2010c)       
1329-126 PMN J1332-1256 1FGL J1332.6-1255 1.498 Abdo et al. (2010c)       
1334-127 PKS 1335-127   1FGL J1337.7-1255 0.539 Abdo et al. (2010c)       
1341-171                1FGL J1344.2-1723 2.490 Abdo et al. (2010c)       
1343+451 VIPS 0700      1FGL J1345.4+4453 2.534 Abdo et al. (2010c)       
1406-076                1FGL J1408.9-0751 1.494 Abdo et al. (2010c)       
1424+240 OQ +240        1FGL J1426.9+2347                                 
1502+106 OR 103         1FGL J1504.4+1029 1.839 Abdo et al. (2010c)       
1508-055                1FGL J1511.1-0545 1.185 Abdo et al. (2010c)       
1510-089                1FGL J1512.8-0906 0.360 Abdo et al. (2010c)       
1514-241 AP Librae      1FGL J1517.8-2423 0.048 Abdo et al. (2010c)       
1519-273                1FGL J1522.6-2732 1.294 Abdo et al. (2010c)       
1520+319                1FGL J1522.1+3143 1.487 Abdo et al. (2010c)       
1546+027                1FGL J1549.3+0235 0.414 Abdo et al. (2010c)       
1548+056 4C +05.64      1FGL J1550.7+0527 1.422 Abdo et al. (2010c)       
1551+130 OR +186        1FGL J1553.4+1255 1.308 Abdo et al. (2010c)       
1553+113                1FGL J1555.7+1111 0.360 Hutchings & Neff (1992)   
1604+159 4C +15.54      1FGL J1607.1+1552 0.496 Abdo et al. (2010c)       
1606+106 4C +10.45      1FGL J1609.0+1031 1.226 Abdo et al. (2010c)       
1611+343 DA 406         1FGL J1613.5+3411 1.397 Abdo et al. (2010c)       
1622-253                1FGL J1625.7-2524 0.786 Abdo et al. (2010c)       
1622-297                1FGL J1626.2-2956 0.815 Abdo et al. (2010c)       
1633+382 4C +38.41      1FGL J1635.0+3808 1.814 Abdo et al. (2010c)       
1637+826 NGC 6251       1FGL J1635.4+8228 0.025 Abdo et al. (2010c)       
1652+398 Mrk 501        1FGL J1653.9+3945 0.034 Abdo et al. (2010c)       
1700+685                1FGL J1700.1+6830 0.301 Abdo et al. (2010c)       
1717+178 OT 129         1FGL J1719.2+1745 0.137 Abdo et al. (2010c)       
1722+401 VIPS 1080      1FGL J1724.0+4002 1.049 Abdo et al. (2010c)       
1725+044                1FGL J1728.2+0431 0.293 Abdo et al. (2010c)       
1726+455                1FGL J1727.3+4525 0.714 Abdo et al. (2010c)       
1730-130 NRAO 530       1FGL J1733.0-1308 0.902 Abdo et al. (2010c)       
1732+389 OT 355         1FGL J1734.4+3859 0.976 Abdo et al. (2010c)       
1749+096 4C +09.57      1FGL J1751.5+0937 0.322 Abdo et al. (2010c)       
1749+701                1FGL J1748.5+7004 0.770 Abdo et al. (2010c)       
1803+784                1FGL J1800.4+7827 0.680 Abdo et al. (2010c)       
1807+698 3C 371         1FGL J1807.0+6945 0.051 Abdo et al. (2010c)       
1823+568 4C +56.27      1FGL J1824.0+5651 0.664 Veron-Cetty & Veron (2010)
1827+062                1FGL J1830.1+0618 0.750 Abdo et al. (2010c)       
1828+487 3C 380         1FGL J1829.8+4845 0.692 Abdo et al. (2010c)       
1846+322 B2 1846+32A    1FGL J1848.5+3224 0.798 Abdo et al. (2010c)       
1849+670                1FGL J1849.3+6705 0.657 Abdo et al. (2010c)       
1908-201                1FGL J1911.2-2007 1.119 Abdo et al. (2010c)       
1914-194                1FGL J1917.7-1922 0.137 Abdo et al. (2010c)       
1920-211 OV -235        1FGL J1923.5-2104 0.874 Abdo et al. (2010c)       
1921-293                1FGL J1925.2-2919 0.352 Abdo et al. (2010c)       
1951-115                1FGL J1954.8-1124 0.683 Abdo et al. (2010c)       
1958-179                1FGL J2000.9-1749 0.652 Abdo et al. (2010c)       
1959+650                1FGL J2000.0+6508 0.049 Abdo et al. (2010c)       
2022-077 PKS 2023-07    1FGL J2025.6-0735 1.388 Abdo et al. (2010c)       
2113+293                1FGL J2115.5+2937 1.514 Abdo et al. (2010c)       
2131-021 4C -02.81      1FGL J2134.0-0203 1.285 Abdo et al. (2010c)       
2141+175 OX 169         1FGL J2143.4+1742 0.211 Abdo et al. (2010c)       
2144+092                1FGL J2147.2+0929 1.113 Abdo et al. (2010c)       
2145+067 4C +06.69      1FGL J2148.5+0654 0.999 Abdo et al. (2010c)       
2155+312                1FGL J2157.4+3129 1.486 Abdo et al. (2010c)       
2155-152                1FGL J2157.9-1503 0.672 Abdo et al. (2010c)       
2200+420 BL Lac         1FGL J2202.8+4216 0.069 Abdo et al. (2010c)       
2201+171                1FGL J2203.5+1726 1.076 Abdo et al. (2010c)       
2209+236                1FGL J2212.1+2358 1.125 Abdo et al. (2010c)       
2223-052 3C 446         1FGL J2225.8-0457 1.404 Abdo et al. (2010c)       
2227-088 PHL 5225       1FGL J2229.7-0832 1.559 Abdo et al. (2010c)       
2230+114 CTA 102        1FGL J2232.5+1144 1.037 Abdo et al. (2010c)       
2233-148 OY -156        1FGL J2236.4-1432 0.325 Healey et al. (2008)      
2234+282 CTD 135        1FGL J2236.2+2828 0.795 Abdo et al. (2010c)       
2247-283 PMN J2250-2806 1FGL J2250.8-2809 0.525 Abdo et al. (2010c)       
2251+158 3C 454.3       1FGL J2253.9+1608 0.859 Abdo et al. (2010c)       
2255-282                1FGL J2258.0-2757 0.927 Tornikoski et al. (2001)  
2308+341                1FGL J2311.0+3425 1.817 Abdo et al. (2010c)       
2320-035                1FGL J2323.5-0315 1.410 Abdo et al. (2010c)       
2325+093 OZ 042         1FGL J2327.7+0943 1.843 Abdo et al. (2010c)       
2331+073                1FGL J2334.3+0735 0.401 Abdo et al. (2010c)       
2342-161                1FGL J2344.6-1554 0.621 Abdo et al. (2010c)       
2344+514                1FGL J2347.1+5142 0.044 Abdo et al. (2010c)       
2345-167                1FGL J2348.0-1629 0.576 Abdo et al. (2010c)       

